Introducing $\gamma$-lifting for Learning Nonlinear Pulse Shaping in Coherent Optical Communication

Pulse shaping for coherent optical fiber communication has been an active area of research for the past decade. Most of the early schemes are based on classic Nyquist pulse shaping that was originally intended for linear channels. The best known classic scheme, the split digital back-propagation (DBP), uses joint pre-distortion and post equalization and hence, a nonlinear transmitter (TX); it, however, suffers from spectral broadening on the fiber due to the Kerr-effect. With the advent of deep learning in communications, it has been realized that an Autoencoder can learn to communicate efficiently over the optical fiber channel, jointly optimizing geometric constellations and pulse shaping - while also taking into account linear and nonlinear impairments such as chromatic dispersion and Kerr-nonlinearity. E.g., arXiv:2006.15027 shows how an Autoencoder can learn to mitigate spectral broadening due to the Kerr-effect using a trainable linear TX. In this paper, we extend this linear architectural template to a scalable nonlinear pulse shaping consisting of a Convolutional Neural Network at both transmitter and receiver. By introducing a novel $\gamma$-lifting training procedure tailored to the nonlinear optical fiber channel, we achieve stable Autoencoder convergence to pulse shapes reaching information rates outperforming the classic split DBP reference at high input powers.

==> data/20200620154530/csv/-10dBm/se.csv <==
-3.000000000000000000e+01 3.174728170361756696e+00
-2.500000000000000000e+01 4.563353401075385563e+00
-2.000000000000000000e+01 5.925765387110734750e+00
-1.500000000000000000e+01 7.178581980975442534e+00
-1.000000000000000000e+01 7.785716040579906405e+00
-5.000000000000000000e+00 7.352187496331195504e+00
0.000000000000000000e+00 6.374998874355590317e+00
5.000000000000000000e+00 2.829824192132795346e+00
1.000000000000000000e+01 4.272589459175080151e-03


==> data/20200620154530/log.json <==
{"id": "20200620154530", "description": "Some description", "results": [{"mi": 3.049348210615273, "duration": 1508.4980731010437, "bler": 0.8808051347732544, "se": 3.0493482106152725}, {"mi": 3.1006109858603033, "duration": 1506.0660283565521, "bler": 0.8768988847732544, "se": 3.1006109858603033}, {"mi": 3.130925555848414, "duration": 1506.7038464546204, "bler": 0.8754340410232544, "se": 3.130925555848414}, {"mi": 3.1747281703617567, "duration": 1510.9606399536133, "bler": 0.8693576455116272, "se": 3.1747281703617567}, {"mi": 4.441026700466644, "duration": 1504.8747506141663, "bler": 0.74267578125, "se": 4.441026700466644}, {"mi": 4.472752958678992, "duration": 1512.4784440994263, "bler": 0.7287868857383728, "se": 4.472752958678992}, {"mi": 4.5207776353694165, "duration": 1514.141005039215, "bler": 0.7300347089767456, "se": 4.5207776353694165}, {"mi": 4.563353401075386, "duration": 1513.4338219165802, "bler": 0.7201063632965088, "se": 4.563353401075386}, {"mi": 5.72525997889989, "duration": 1505.3527810573578, "bler": 0.5136176347732544, "se": 5.72525997889989}, {"mi": 5.81571849465773, "duration": 1510.2316088676453, "bler": 0.4859483540058136, "se": 5.81571849465773}, {"mi": 5.890909689268293, "duration": 1509.2728533744812, "bler": 0.4548068642616272, "se": 5.890909689268293}, {"mi": 5.925765387110735, "duration": 1512.1018948554993, "bler": 0.4383138120174408, "se": 5.925765387110735}, {"mi": 6.812890168144724, "duration": 1507.6240859031677, "bler": 0.2396375834941864, "se": 6.812890168144723}, {"mi": 6.98276925074652, "duration": 1515.9983127117157, "bler": 0.1863606721162796, "se": 6.982769250746519}, {"mi": 7.0884582548814254, "duration": 1512.1801629066467, "bler": 0.1482747346162796, "se": 7.0884582548814254}, {"mi": 7.1785819809754425, "duration": 1514.7223451137543, "bler": 0.12841796875, "se": 7.1785819809754425}, {"mi": 6.86906258392832, "duration": 1508.025055885315, "bler": 0.2390407919883728, "se": 6.86906258392832}, {"mi": 7.510609212225409, "duration": 1513.7403945922852, "bler": 0.0753038227558136, "se": 7.510609212225409}, {"mi": 7.673787222485233, "duration": 1515.5564920902252, "bler": 0.0411783866584301, "se": 7.673787222485233}, {"mi": 7.785716040579906, "duration": 1513.4595654010773, "bler": 0.02300347201526165, "se": 7.785716040579906}, {"mi": 6.269773696098991, "duration": 1506.7110967636108, "bler": 0.3811849057674408, "se": 6.26977369609899}, {"mi": 6.901566280641596, "duration": 1515.9894814491272, "bler": 0.2024739533662796, "se": 6.901566280641597}, {"mi": 7.186650419665842, "duration": 1512.586754322052, "bler": 0.1277126669883728, "se": 7.186650419665842}, {"mi": 7.3521874963311955, "duration": 1513.3591604232788, "bler": 0.0964084193110466, "se": 7.3521874963311955}, {"mi": 4.219112069589055, "duration": 1509.700569152832, "bler": 0.8015950322151184, "se": 4.219112069589055}, {"mi": 5.191139756451367, "duration": 1516.0207331180573, "bler": 0.6238064169883728, "se": 5.191139756451367}, {"mi": 6.083917056116748, "duration": 1512.721096277237, "bler": 0.4035915732383728, "se": 6.083917056116748}, {"mi": 6.37499887435559, "duration": 1513.5840430259705, "bler": 0.3218315839767456, "se": 6.37499887435559}, {"mi": 0.5121410061507383, "duration": 1508.7105684280396, "bler": 0.9908311367034912, "se": 0.5121410061507383}, {"mi": 1.9167275611308465, "duration": 1517.2403764724731, "bler": 0.9686957597732544, "se": 1.9167275611308465}, {"mi": 2.587073706938405, "duration": 1513.9921073913574, "bler": 0.9501410722732544, "se": 2.587073706938405}, {"mi": 2.8298241921327953, "duration": 1525.9654867649078, "bler": 0.9400498867034912, "se": 2.8298241921327953}, {"mi": 0.0031937220207822747, "duration": 1510.6996312141418, "bler": 0.9954426884651184, "se": 0.0031937220207822747}, {"mi": 0.001957942066784568, "duration": 1521.2700731754303, "bler": 0.9962022304534912, "se": 0.001957942066784568}, {"mi": 0.0028020070795200525, "duration": 1515.061499118805, "bler": 0.9956597089767456, "se": 0.0028020070795200525}, {"mi": 0.00427258945917508, "duration": 1518.0704531669617, "bler": 0.9966362714767456, "se": 0.00427258945917508}], "configs": [{"P_max": 1e-06, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 1e-06, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 1e-06, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 1e-06, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 1e-06, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 1e-06, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 1e-06, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 1e-06, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 3.162277660168379e-06, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 3.162277660168379e-06, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 3.162277660168379e-06, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 3.162277660168379e-06, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 3.162277660168379e-06, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 3.162277660168379e-06, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 3.162277660168379e-06, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 3.162277660168379e-06, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 1e-05, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 1e-05, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 1e-05, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 1e-05, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 1e-05, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 1e-05, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 1e-05, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 1e-05, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 3.162277660168379e-05, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 3.162277660168379e-05, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 3.162277660168379e-05, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 3.162277660168379e-05, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 3.162277660168379e-05, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 3.162277660168379e-05, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 3.162277660168379e-05, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 3.162277660168379e-05, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.0001, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.0001, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.0001, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.0001, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.0001, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.0001, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.0001, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.0001, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.00031622776601683794, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.00031622776601683794, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.00031622776601683794, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.00031622776601683794, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.00031622776601683794, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.00031622776601683794, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.00031622776601683794, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.00031622776601683794, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.001, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.001, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.001, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.001, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.001, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.001, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.001, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.001, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.0031622776601683794, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.0031622776601683794, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.0031622776601683794, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.0031622776601683794, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.0031622776601683794, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.0031622776601683794, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.0031622776601683794, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.0031622776601683794, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.01, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.01, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.002, "new": true, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.01, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.01, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.01, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.01, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0005, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}, {"P_max": 0.01, "std-created": "20.06.2020 15:45:30 UTC", "with_noise": false, "with_amp": true, "r": 50, "alpha": 0.046, "u_SSFM": 1, "with_sam": false, "M": 256, "val_steps": 250, "shaper": "ae", "with_stop_gradient": false, "P_norm": 0.01, "with_fiber": true, "n_SSFM": 200, "SNRdB_adc": 7.575999999999999, "rho_N": 5.899326580000001e-06, "with_nl_comp": false, "val_size": 2048, "B": 2048, "beta2": -21.67, "H": 20, "nu": 193.55, "slot": 4096, "B_wN": 0.03125, "with_disp_comp": false, "zerolength": 100, "with_norm": true, "with_nl": true, "mode": "supervised", "with_disp": true, "SNRdB_dac": 7.575999999999999, "iterations": 1000, "T_tot": 108800, "with_clip": false, "with_att": true, "T": 50, "u_enc": 50, "gamma": 1.27, "with_lpf": true, "lr": 0.0001, "new": false, "d": 1000.0, "with_channel": true, "B_w": 0.02}]}

==> data/20211013105616/training_20211013105616.csv <==
created autoencoder.system.B_eval autoencoder.system.channel.B_w autoencoder.system.channel.P_max autoencoder.system.channel.SNR_dB autoencoder.system.channel.u autoencoder.system.channel.u_adc autoencoder.system.channel.u_dac autoencoder.system.channel.with_adc autoencoder.system.channel.with_channel autoencoder.system.channel.with_clip autoencoder.system.channel.with_dac autoencoder.system.channel.with_fiber autoencoder.system.channel.with_noise autoencoder.system.channel.with_sam autoencoder.system.channel.with_stop_gradient autoencoder.system.channel.fiber.alpha autoencoder.system.channel.fiber.beta_2 autoencoder.system.channel.fiber.B_w_N autoencoder.system.channel.fiber.l autoencoder.system.channel.fiber.gamma autoencoder.system.channel.fiber.nu autoencoder.system.channel.fiber.N_SSFM autoencoder.system.channel.fiber.with_amp autoencoder.system.channel.fiber.with_att autoencoder.system.channel.fiber.with_disp autoencoder.system.channel.fiber.with_nl autoencoder.system.channel.fiber.zero_length autoencoder.system.channel.fiber.rho_N autoencoder.system.channel.T_tot autoencoder.system.transceiver.bitwise autoencoder.system.transceiver.M autoencoder.system.transceiver.transceiver autoencoder.system.transceiver.P_norm autoencoder.system.transceiver.T autoencoder.system.transceiver.with_norm autoencoder.system.transceiver.classicfirrx.with_cd_comp autoencoder.system.transceiver.classicfirrx.with_knl_comp autoencoder.system.transceiver.classicfirrx.constellation autoencoder.system.transceiver.classicfirrx.alpha autoencoder.system.transceiver.classicfirrx.beta_2 autoencoder.system.transceiver.classicfirrx.B_w_N autoencoder.system.transceiver.classicfirrx.l autoencoder.system.transceiver.classicfirrx.gamma autoencoder.system.transceiver.classicfirrx.nu autoencoder.system.transceiver.classicfirrx.N_SSFM autoencoder.system.transceiver.classicfirrx.with_amp autoencoder.system.transceiver.classicfirrx.with_att autoencoder.system.transceiver.classicfirrx.with_disp autoencoder.system.transceiver.classicfirrx.with_nl autoencoder.system.transceiver.classicfirrx.zero_length autoencoder.system.transceiver.classicfirrx.rho_N autoencoder.system.transceiver.classicfirrx.B_w autoencoder.system.transceiver.classicdbprx.sampled autoencoder.system.transceiver.classicdbprx.with_cd_comp autoencoder.system.transceiver.classicdbprx.with_knl_comp autoencoder.system.transceiver.classicdbprx.constellation autoencoder.system.transceiver.classicdbprx.N_DBP autoencoder.system.transceiver.classicdbprx.alpha autoencoder.system.transceiver.classicdbprx.beta_2 autoencoder.system.transceiver.classicdbprx.B_w_N autoencoder.system.transceiver.classicdbprx.l autoencoder.system.transceiver.classicdbprx.gamma autoencoder.system.transceiver.classicdbprx.nu autoencoder.system.transceiver.classicdbprx.N_SSFM autoencoder.system.transceiver.classicdbprx.with_amp autoencoder.system.transceiver.classicdbprx.with_att autoencoder.system.transceiver.classicdbprx.with_disp autoencoder.system.transceiver.classicdbprx.with_nl autoencoder.system.transceiver.classicdbprx.zero_length autoencoder.system.transceiver.classicdbprx.rho_N autoencoder.system.transceiver.classicdbprx.B_w autoencoder.system.transceiver.classicdbptx.with_cd_comp autoencoder.system.transceiver.classicdbptx.with_knl_comp autoencoder.system.transceiver.classicdbptx.constellation autoencoder.system.transceiver.classicdbptx.N_DBP autoencoder.system.transceiver.classicdbptx.with_dbp_norm autoencoder.system.transceiver.classicdbptx.alpha autoencoder.system.transceiver.classicdbptx.beta_2 autoencoder.system.transceiver.classicdbptx.B_w_N autoencoder.system.transceiver.classicdbptx.l autoencoder.system.transceiver.classicdbptx.gamma autoencoder.system.transceiver.classicdbptx.nu autoencoder.system.transceiver.classicdbptx.N_SSFM autoencoder.system.transceiver.classicdbptx.with_amp autoencoder.system.transceiver.classicdbptx.with_att autoencoder.system.transceiver.classicdbptx.with_disp autoencoder.system.transceiver.classicdbptx.with_nl autoencoder.system.transceiver.classicdbptx.zero_length autoencoder.system.transceiver.classicdbptx.rho_N autoencoder.system.transceiver.classicdbptx.B_w autoencoder.system.transceiver.classicdbptx.u_dac autoencoder.system.transceiver.classicdbptrx.sampled autoencoder.system.transceiver.classicdbptrx.with_cd_comp autoencoder.system.transceiver.classicdbptrx.with_knl_comp autoencoder.system.transceiver.classicdbptrx.constellation autoencoder.system.transceiver.classicdbptrx.N_DBP autoencoder.system.transceiver.classicdbptrx.with_dbp_norm autoencoder.system.transceiver.classicdbptrx.alpha autoencoder.system.transceiver.classicdbptrx.beta_2 autoencoder.system.transceiver.classicdbptrx.B_w_N autoencoder.system.transceiver.classicdbptrx.l autoencoder.system.transceiver.classicdbptrx.gamma autoencoder.system.transceiver.classicdbptrx.nu autoencoder.system.transceiver.classicdbptrx.N_SSFM autoencoder.system.transceiver.classicdbptrx.with_amp autoencoder.system.transceiver.classicdbptrx.with_att autoencoder.system.transceiver.classicdbptrx.with_disp autoencoder.system.transceiver.classicdbptrx.with_nl autoencoder.system.transceiver.classicdbptrx.zero_length autoencoder.system.transceiver.classicdbptrx.rho_N autoencoder.system.transceiver.classicdbptrx.B_w autoencoder.system.transceiver.classicvolterrarx.constellation autoencoder.system.transceiver.classicvolterrarx.N_oh autoencoder.system.transceiver.classicvolterrarx.N autoencoder.system.transceiver.classicvolterrarx.N_block autoencoder.system.transceiver.classicvolterrarx.alpha autoencoder.system.transceiver.classicvolterrarx.beta_2 autoencoder.system.transceiver.classicvolterrarx.B_w_N autoencoder.system.transceiver.classicvolterrarx.l autoencoder.system.transceiver.classicvolterrarx.gamma autoencoder.system.transceiver.classicvolterrarx.nu autoencoder.system.transceiver.classicvolterrarx.N_SSFM autoencoder.system.transceiver.classicvolterrarx.with_amp autoencoder.system.transceiver.classicvolterrarx.with_att autoencoder.system.transceiver.classicvolterrarx.with_disp autoencoder.system.transceiver.classicvolterrarx.with_nl autoencoder.system.transceiver.classicvolterrarx.zero_length autoencoder.system.transceiver.classicvolterrarx.rho_N autoencoder.system.transceiver.classicvolterrarx.B_w autoencoder.system.transceiver.classicvolterrarx.u_dac autoencoder.system.transceiver.aevolterrarx.constellation autoencoder.system.transceiver.aevolterrarx.N_oh autoencoder.system.transceiver.aevolterrarx.N autoencoder.system.transceiver.aevolterrarx.N_block autoencoder.system.transceiver.aevolterrarx.alpha autoencoder.system.transceiver.aevolterrarx.beta_2 autoencoder.system.transceiver.aevolterrarx.B_w_N autoencoder.system.transceiver.aevolterrarx.l autoencoder.system.transceiver.aevolterrarx.gamma autoencoder.system.transceiver.aevolterrarx.nu autoencoder.system.transceiver.aevolterrarx.N_SSFM autoencoder.system.transceiver.aevolterrarx.with_amp autoencoder.system.transceiver.aevolterrarx.with_att autoencoder.system.transceiver.aevolterrarx.with_disp autoencoder.system.transceiver.aevolterrarx.with_nl autoencoder.system.transceiver.aevolterrarx.zero_length autoencoder.system.transceiver.aevolterrarx.rho_N autoencoder.system.transceiver.aevolterrarx.B_w autoencoder.system.transceiver.aectvolterra.N_oh autoencoder.system.transceiver.aectvolterra.N autoencoder.system.transceiver.aectvolterra.N_block autoencoder.system.transceiver.aectvolterra.N_adj autoencoder.system.transceiver.aectvolterra.W_trainable autoencoder.system.transceiver.aectvolterra.H_1_trainable autoencoder.system.transceiver.aectvolterra.H_3_trainable autoencoder.system.transceiver.aectvolterra.alpha autoencoder.system.transceiver.aectvolterra.beta_2 autoencoder.system.transceiver.aectvolterra.B_w_N autoencoder.system.transceiver.aectvolterra.l autoencoder.system.transceiver.aectvolterra.gamma autoencoder.system.transceiver.aectvolterra.nu autoencoder.system.transceiver.aectvolterra.N_SSFM autoencoder.system.transceiver.aectvolterra.with_amp autoencoder.system.transceiver.aectvolterra.with_att autoencoder.system.transceiver.aectvolterra.with_disp autoencoder.system.transceiver.aectvolterra.with_nl autoencoder.system.transceiver.aectvolterra.zero_length autoencoder.system.transceiver.aectvolterra.rho_N autoencoder.system.transceiver.aectvolterra.B_w autoencoder.system.transceiver.aectnnfde.N_oh autoencoder.system.transceiver.aectnnfde.N_block autoencoder.system.transceiver.aectnnfde.N_adj autoencoder.system.transceiver.aectnnfde.u_sam autoencoder.system.transceiver.aectnnfde.nonlinear autoencoder.system.transceiver.aectnnfde.alpha autoencoder.system.transceiver.aectnnfde.beta_2 autoencoder.system.transceiver.aectnnfde.B_w_N autoencoder.system.transceiver.aectnnfde.l autoencoder.system.transceiver.aectnnfde.gamma autoencoder.system.transceiver.aectnnfde.nu autoencoder.system.transceiver.aectnnfde.N_SSFM autoencoder.system.transceiver.aectnnfde.with_amp autoencoder.system.transceiver.aectnnfde.with_att autoencoder.system.transceiver.aectnnfde.with_disp autoencoder.system.transceiver.aectnnfde.with_nl autoencoder.system.transceiver.aectnnfde.zero_length autoencoder.system.transceiver.aectnnfde.rho_N autoencoder.system.transceiver.aectnnfde.B_w autoencoder.system.transceiver.aectnnfde.u_dac autoencoder.system.transceiver.aecnn.N_filter autoencoder.system.transceiver.aecnn.N_adj autoencoder.system.transceiver.aecnn.u_sam autoencoder.system.transceiver.aecnn.nonlinear autoencoder.system.transceiver.aecnn.alpha autoencoder.system.transceiver.aecnn.beta_2 autoencoder.system.transceiver.aecnn.B_w_N autoencoder.system.transceiver.aecnn.l autoencoder.system.transceiver.aecnn.gamma autoencoder.system.transceiver.aecnn.nu autoencoder.system.transceiver.aecnn.N_SSFM autoencoder.system.transceiver.aecnn.with_amp autoencoder.system.transceiver.aecnn.with_att autoencoder.system.transceiver.aecnn.with_disp autoencoder.system.transceiver.aecnn.with_nl autoencoder.system.transceiver.aecnn.zero_length autoencoder.system.transceiver.aecnn.rho_N autoencoder.system.transceiver.aecnn.B_w autoencoder.system.transceiver.aecnn.u_dac autoencoder.system.transceiver.aefirrx.constellation autoencoder.system.transceiver.aefirrx.with_cd_comp autoencoder.system.transceiver.aefirrx.with_knl_comp autoencoder.system.transceiver.aefirrx.alpha autoencoder.system.transceiver.aefirrx.beta_2 autoencoder.system.transceiver.aefirrx.B_w_N autoencoder.system.transceiver.aefirrx.l autoencoder.system.transceiver.aefirrx.gamma autoencoder.system.transceiver.aefirrx.nu autoencoder.system.transceiver.aefirrx.N_SSFM autoencoder.system.transceiver.aefirrx.with_amp autoencoder.system.transceiver.aefirrx.with_att autoencoder.system.transceiver.aefirrx.with_disp autoencoder.system.transceiver.aefirrx.with_nl autoencoder.system.transceiver.aefirrx.zero_length autoencoder.system.transceiver.aefirrx.rho_N autoencoder.system.transceiver.aefirrx.B_w autoencoder.system.transceiver.aefirtrx.constellation autoencoder.system.transceiver.aefirtrx.with_cd_comp autoencoder.system.transceiver.aefirtrx.with_knl_comp autoencoder.system.transceiver.aefirtrx.alpha autoencoder.system.transceiver.aefirtrx.beta_2 autoencoder.system.transceiver.aefirtrx.B_w_N autoencoder.system.transceiver.aefirtrx.l autoencoder.system.transceiver.aefirtrx.gamma autoencoder.system.transceiver.aefirtrx.nu autoencoder.system.transceiver.aefirtrx.N_SSFM autoencoder.system.transceiver.aefirtrx.with_amp autoencoder.system.transceiver.aefirtrx.with_att autoencoder.system.transceiver.aefirtrx.with_disp autoencoder.system.transceiver.aefirtrx.with_nl autoencoder.system.transceiver.aefirtrx.zero_length autoencoder.system.transceiver.aefirtrx.rho_N autoencoder.system.transceiver.aefirtrx.B_w autoencoder.system.transceiver.aefirtrxw.with_cd_comp autoencoder.system.transceiver.aefirtrxw.with_knl_comp autoencoder.system.transceiver.aefirtrxw.alpha autoencoder.system.transceiver.aefirtrxw.beta_2 autoencoder.system.transceiver.aefirtrxw.B_w_N autoencoder.system.transceiver.aefirtrxw.l autoencoder.system.transceiver.aefirtrxw.gamma autoencoder.system.transceiver.aefirtrxw.nu autoencoder.system.transceiver.aefirtrxw.N_SSFM autoencoder.system.transceiver.aefirtrxw.with_amp autoencoder.system.transceiver.aefirtrxw.with_att autoencoder.system.transceiver.aefirtrxw.with_disp autoencoder.system.transceiver.aefirtrxw.with_nl autoencoder.system.transceiver.aefirtrxw.zero_length autoencoder.system.transceiver.aefirtrxw.rho_N autoencoder.system.transceiver.aefirtrxw.B_w autoencoder.system.transceiver.aedbprx.constellation autoencoder.system.transceiver.aedbprx.N_oh_1 autoencoder.system.transceiver.aedbprx.N_oh_3 autoencoder.system.transceiver.aedbprx.N autoencoder.system.transceiver.aedbprx.N_block_1 autoencoder.system.transceiver.aedbprx.N_block_3 autoencoder.system.transceiver.aedbprx.N_adj autoencoder.system.transceiver.aedbprx.W_trainable autoencoder.system.transceiver.aedbprx.H_1_trainable autoencoder.system.transceiver.aedbprx.H_3_trainable autoencoder.system.transceiver.aedbprx.RX_trainable autoencoder.system.transceiver.aedbprx.sampled autoencoder.system.transceiver.aedbprx.with_cd_comp autoencoder.system.transceiver.aedbprx.with_knl_comp autoencoder.system.transceiver.aedbprx.N_DBP autoencoder.system.transceiver.aedbprx.alpha autoencoder.system.transceiver.aedbprx.beta_2 autoencoder.system.transceiver.aedbprx.B_w_N autoencoder.system.transceiver.aedbprx.l autoencoder.system.transceiver.aedbprx.gamma autoencoder.system.transceiver.aedbprx.nu autoencoder.system.transceiver.aedbprx.N_SSFM autoencoder.system.transceiver.aedbprx.with_amp autoencoder.system.transceiver.aedbprx.with_att autoencoder.system.transceiver.aedbprx.with_disp autoencoder.system.transceiver.aedbprx.with_nl autoencoder.system.transceiver.aedbprx.zero_length autoencoder.system.transceiver.aedbprx.rho_N autoencoder.system.transceiver.aedbprx.B_w autoencoder.system.transceiver.aect.H autoencoder.system.transceiver.aect.constellation autoencoder.system.transceiver.aect.W_trainable autoencoder.system.transceiver.aect.h_trainable autoencoder.system.transceiver.aect.alpha autoencoder.system.transceiver.aect.beta_2 autoencoder.system.transceiver.aect.B_w_N autoencoder.system.transceiver.aect.l autoencoder.system.transceiver.aect.gamma autoencoder.system.transceiver.aect.nu autoencoder.system.transceiver.aect.N_SSFM autoencoder.system.transceiver.aect.with_amp autoencoder.system.transceiver.aect.with_att autoencoder.system.transceiver.aect.with_disp autoencoder.system.transceiver.aect.with_nl autoencoder.system.transceiver.aect.zero_length autoencoder.system.transceiver.aect.rho_N autoencoder.system.transceiver.aect.B_w autoencoder.system.transceiver.aect.u_dac autoencoder.system.transceiver.aect.u_sam autoencoder.system.transceiver.aect.N_filter autoencoder.training.B autoencoder.training.removable autoencoder.training.iterations autoencoder.training.lr autoencoder.training.min_dloss autoencoder.training.min_ddloss autoencoder.training.mode autoencoder.training.test autoencoder.training.val_steps autoencoder.training.x_tilde autoencoder.training.val_size ser mi se duration
13.10.2021_10:56:16_UTC 3872 0.02 1e-06 37.879999999999995 1 1.0 1.0 True True False True True False False False 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 206400 False 256 aect 0.00031622776601683794 50 True True True  0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True True  200 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True  200 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 False True True  200 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  60 3 60 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0  60 3 60 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 60 3 60 20 True True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 60 60 20 2 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 60 20 1 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  60 60 3 60 60 20 True True True True False True True 200 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 20  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 4 221 3872 False 500 2e-05 0.001 0.0001 supervised True 2001 0.02 3872 0.01719072830578513 7.830816981702567 7.830816981702567 328.9509015083313
13.10.2021_10:56:16_UTC 3872 0.02 1e-06 37.879999999999995 1 1.0 1.0 True True False True True False False False 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 206400 False 256 aect 0.001 50 True True True  0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True True  200 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True  200 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 False True True  200 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  60 3 60 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0  60 3 60 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 60 3 60 20 True True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 60 60 20 2 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 60 20 1 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  60 60 3 60 60 20 True True True True False True True 200 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 20  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 4 221 3872 False 500 2e-05 0.001 0.0001 supervised True 2001 0.02 3872 0.22738571797520662 6.74994283411945 6.74994283411945 333.0445122718811
13.10.2021_10:56:16_UTC 3872 0.02 1e-06 37.879999999999995 1 1.0 1.0 True True False True True False False False 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 206400 False 256 aect 0.0031622776601683794 50 True True True  0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True True  200 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True  200 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 False True True  200 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  60 3 60 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0  60 3 60 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 60 3 60 20 True True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 60 60 20 2 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 60 20 1 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  60 60 3 60 60 20 True True True True False True True 200 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 20  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 4 221 3872 False 500 2e-05 0.001 0.0001 supervised True 2001 0.02 3872 0.8543469137396694 3.566800718097433 3.566800718097433 329.8277826309204
13.10.2021_10:56:16_UTC 3872 0.02 1e-06 37.879999999999995 1 1.0 1.0 True True False True True False False False 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 206400 False 256 aect 0.01 50 True True True  0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True True  200 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True  200 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 False True True  200 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  60 3 60 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0  60 3 60 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 60 3 60 20 True True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 60 60 20 2 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 60 20 1 True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02  60 60 3 60 60 20 True True True True False True True 200 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 20  True True 0.046 -21.67 0.03125 1000.0 1.27 193.55 200 True True True True 100 5.899326580000001e-06 0.02 1.0 4 221 3872 False 500 2e-05 0.001 0.0001 supervised True 2001 0.02 3872 0.9897259168388429 0.6630761916251853 0.6630761916251853 342.7877676486969


==> data/20211119152924/evaluation_20211119152924.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;duration
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;1.00E-06;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.91490186;3.074120869;3.074120869;106.8277171
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;1.78E-06;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.867122934;3.725256825;3.725256825;102.9067671
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;3.16E-06;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.788909155;4.386932069;4.386932069;105.227149
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;5.62E-06;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.672173618;5.035235012;5.035235012;102.173831
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;1.00E-05;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.507618802;5.672612003;5.672612003;103.3053987
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;1.78E-05;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.318617639;6.354900934;6.354900934;103.4927373
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;3.16E-05;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.142674974;7.114729349;7.114729349;104.297029
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;5.62E-05;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.038013301;7.704827489;7.704827489;102.6225796
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.0001;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.004124161;7.957278494;7.957278494;103.4033937
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.000177828;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.000145274;7.997791012;7.997791012;103.3759406
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.000316228;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;3.23E-05;7.999421733;7.999421733;104.1751804
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.000562341;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.001832064;7.977484611;7.977484611;101.2323453
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.001;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.082999742;7.443521252;7.443521252;100.1980097
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.001778279;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.554396952;5.267610735;5.267610735;104.3013916
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.920099432;2.911292238;2.911292238;103.0995221
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.005623413;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.984778538;0.997015471;0.997015471;102.8188565
19.11.2021_15:29:24_UTC;3872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;206400;False;256;classicdbptrx;0.01;50;True;True;True;;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;1.27;193.55;200;True;True;True;True;100;5.90E-06;0.02;1;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.995092975;0.175507585;0.175507585;103.8053241


==> data/20211119152924/log.json <==
{"id": "20211119152924", "description": "Evaluate classic system over C_ADN over different input powers.", "rolls": [], "evaluations": [{"id": "20211119152924", "description": "Evaluation", "rolls": [{"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.9149018595041323, "mi": 3.07412086865458, "se": 3.07412086865458, "duration": 106.82771706581116}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.7782794100389227e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.8671229338842975, "mi": 3.7252568246730977, "se": 3.7252568246730977, "duration": 102.90676712989807}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.7889091554752066, "mi": 4.386932069197428, "se": 4.386932069197428, "duration": 105.22714900970459}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.623413251903491e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.6721736182851239, "mi": 5.035235011575518, "se": 5.035235011575518, "duration": 102.17383098602295}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.5076188016528925, "mi": 5.672612003390128, "se": 5.672612003390128, "duration": 103.30539870262146}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.778279410038923e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.3186176394628099, "mi": 6.354900933918284, "se": 6.354900933918284, "duration": 103.49273729324341}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.14267497417355374, "mi": 7.11472934895747, "se": 7.11472934895747, "duration": 104.2970290184021}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.6234132519034914e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.038013300619834725, "mi": 7.704827489013791, "se": 7.704827489013791, "duration": 102.62257957458496}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.004124160640495873, "mi": 7.957278493986646, "se": 7.957278493986646, "duration": 103.40339374542236}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001778279410038923, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0001452737603305984, "mi": 7.997791012298093, "se": 7.997791012298093, "duration": 103.37594056129456}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.00031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 3.2283057851242164e-05, "mi": 7.999421733259404, "se": 7.999421733259404, "duration": 104.17518043518066}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.00183206353305786, "mi": 7.977484610865529, "se": 7.977484610865529, "duration": 101.23234534263611}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.08299974173553719, "mi": 7.4435212517568115, "se": 7.4435212517568115, "duration": 100.19800972938538}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0017782794100389228, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.5543969524793388, "mi": 5.267610735362409, "se": 5.267610735362409, "duration": 104.3013916015625}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.9200994318181819, "mi": 2.91129223765809, "se": 2.91129223765809, "duration": 103.09952211380005}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.9847785382231404, "mi": 0.9970154710431309, "se": 0.9970154710431309, "duration": 102.81885647773743}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_15:29:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.01, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.9950929752066116, "mi": 0.175507584745219, "se": 0.175507584745219, "duration": 103.8053240776062}]}], "orig_roll_id": -1, "orig_run_id": -1}]}

==> data/20211119160424/evaluation_20211119160424.bak.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;air.C_Shannon;air.C_CM_QAM;air.C_CM_QAM_hard;air.C_CM_QAM_approx;ser;mi;se;duration
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;3.2442087205609442;3.086888245010381;3.0308913110446074;3.086159664362647;0.9152489023760331;3.076267589781004;3.076267589781004;176.8715512752533
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.7782794100389227e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;4.006467221499242;3.7854226435432263;3.697695156383256;3.7950202923914755;0.8659607438016529;3.7256383513084135;3.7256383513084135;170.7528862953186
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;4.797117926312521;4.515125998689145;4.371178260162177;4.506887014679716;0.7888849431818181;4.386064409555706;4.386064409555706;164.92274808883667
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.623413251903491e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;5.604708428877561;5.267418342068761;5.028620992366278;5.260619013039156;0.6746029183884297;5.039064728750985;5.039064728750985;165.74341487884521
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;6.4221562311687395;6.035084402114535;5.666822855799824;6.038924376260647;0.5121384297520661;5.6695603627397055;5.6695603627397055;165.3644630908966
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.778279410038923e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;7.245256510425924;6.801132058221975;6.366528610889965;6.797269123268452;0.3165838068181818;6.354988439127922;6.354988439127922;164.45293378829956
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;8.071570822188331;7.469187983769538;7.131560545409542;7.467892968002811;0.14145628873966942;7.116477371285621;7.116477371285621;165.28925943374634
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.6234132519034914e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;8.899703869482565;7.867223440022807;7.7237003250484;7.874146590496989;0.03742413481404959;7.704741051542495;7.704741051542495;164.03178644180298
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;9.728863284672466;7.987647087556911;7.965032075854088;7.99030554000243;0.004099948347107439;7.954976930207009;7.954976930207009;165.21933913230896
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001778279410038923;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;10.558601017973377;7.99979576973808;7.999154294281665;7.999898447234678;0.0001049199380165379;7.997357006994809;7.997357006994809;165.16033291816711
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.00031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;11.388664327694785;7.999999838928618;7.999998081263744;7.999999969380542;3.2283057851245633e-05;7.999320632544192;7.999320632544192;163.3542923927307
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;12.218910837836358;7.9999999999994555;7.99999834089099;7.999999999999983;0.0020741864669421503;7.974730953997323;7.974730953997323;164.05031752586365
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;13.049260405648443;8.000000000000105;7.9999982994512795;8.0;0.08271726497933884;7.447902752733237;7.447902752733237;164.67341446876526
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0017782794100389228;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;13.879667938595988;8.000000000000213;7.999998337800427;8.0;0.5519595816115702;5.284424034225395;5.284424034225395;165.93742442131042
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;14.710108071387465;8.000000000000417;7.999998252444839;8.0;0.9215602401859504;2.897615268878896;2.897615268878896;164.1799955368042
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;15.54056653757367;8.000000000001025;7.999998168537088;8.0;0.9845283445247933;0.9938160739877766;0.9938160739877766;166.20205116271973
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.01;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;16.37103531375072;8.000000000002865;7.999998350273025;8.0;0.9954642303719008;0.17571557265671345;0.17571557265671345;163.61276388168335


==> data/20211119160424/evaluation_20211119160424.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;air.C_Shannon;air.C_CM_QAM;air.C_CM_QAM_hard;air.C_CM_QAM_approx;ser;mi;se;duration
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;3.2442087205609442;3.086888245010381;3.0308913110446074;3.086159664362647;0.9152489023760331;3.076267589781004;3.076267589781004;176.8715512752533
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.7782794100389227e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;4.006467221499242;3.7854226435432263;3.697695156383256;3.7950202923914755;0.8659607438016529;3.7256383513084135;3.7256383513084135;170.7528862953186
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;4.797117926312521;4.515125998689145;4.371178260162177;4.506887014679716;0.7888849431818181;4.386064409555706;4.386064409555706;164.92274808883667
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.623413251903491e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;5.604708428877561;5.267418342068761;5.028620992366278;5.260619013039156;0.6746029183884297;5.039064728750985;5.039064728750985;165.74341487884521
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;6.4221562311687395;6.035084402114535;5.666822855799824;6.038924376260647;0.5121384297520661;5.6695603627397055;5.6695603627397055;165.3644630908966
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.778279410038923e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;7.245256510425924;6.801132058221975;6.366528610889965;6.797269123268452;0.3165838068181818;6.354988439127922;6.354988439127922;164.45293378829956
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;8.071570822188331;7.469187983769538;7.131560545409542;7.467892968002811;0.14145628873966942;7.116477371285621;7.116477371285621;165.28925943374634
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.6234132519034914e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;8.899703869482565;7.867223440022807;7.7237003250484;7.874146590496989;0.03742413481404959;7.704741051542495;7.704741051542495;164.03178644180298
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;9.728863284672466;7.987647087556911;7.965032075854088;7.99030554000243;0.004099948347107439;7.954976930207009;7.954976930207009;165.21933913230896
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001778279410038923;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;10.558601017973377;7.99979576973808;7.999154294281665;7.999898447234678;0.0001049199380165379;7.997357006994809;7.997357006994809;165.16033291816711
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.00031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;11.388664327694785;7.999999838928618;7.999998081263744;7.999999969380542;3.2283057851245633e-05;7.999320632544192;7.999320632544192;163.3542923927307
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;12.218910837836358;7.9999999999994555;7.99999834089099;7.999999999999983;0.0020741864669421503;7.974730953997323;7.974730953997323;164.05031752586365
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;13.049260405648443;8.000000000000105;7.9999982994512795;8.0;0.08271726497933884;7.447902752733237;7.447902752733237;164.67341446876526
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0017782794100389228;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;13.879667938595988;8.000000000000213;7.999998337800427;8.0;0.5519595816115702;5.284424034225395;5.284424034225395;165.93742442131042
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;14.710108071387465;8.000000000000417;7.999998252444839;8.0;0.9215602401859504;2.897615268878896;2.897615268878896;164.1799955368042
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;15.54056653757367;8.000000000001025;7.999998168537088;8.0;0.9845283445247933;0.9938160739877766;0.9938160739877766;166.20205116271973
19.11.2021_16:04:24_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.01;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;16.37103531375072;8.000000000002865;7.999998350273025;8.0;0.9954642303719008;0.17571557265671345;0.17571557265671345;163.61276388168335


==> data/20211119160424/log.json <==
{"id": "20211119160424", "description": "Evaluate classic system over C_ADN over different input powers.", "rolls": [], "evaluations": [{"id": "20211119160424", "description": "Evaluation", "rolls": [{"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 3.2442087205609442, "C_CM_QAM": 3.086888245010381, "C_CM_QAM_hard": 3.0308913110446074, "C_CM_QAM_approx": 3.086159664362647}, "ser": 0.9152489023760331, "mi": 3.076267589781004, "se": 3.076267589781004, "duration": 176.8715512752533}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.7782794100389227e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 4.006467221499242, "C_CM_QAM": 3.7854226435432263, "C_CM_QAM_hard": 3.697695156383256, "C_CM_QAM_approx": 3.7950202923914755}, "ser": 0.8659607438016529, "mi": 3.7256383513084135, "se": 3.7256383513084135, "duration": 170.7528862953186}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 4.797117926312521, "C_CM_QAM": 4.515125998689145, "C_CM_QAM_hard": 4.371178260162177, "C_CM_QAM_approx": 4.506887014679716}, "ser": 0.7888849431818181, "mi": 4.386064409555706, "se": 4.386064409555706, "duration": 164.92274808883667}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.623413251903491e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 5.604708428877561, "C_CM_QAM": 5.267418342068761, "C_CM_QAM_hard": 5.028620992366278, "C_CM_QAM_approx": 5.260619013039156}, "ser": 0.6746029183884297, "mi": 5.039064728750985, "se": 5.039064728750985, "duration": 165.74341487884521}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 6.4221562311687395, "C_CM_QAM": 6.035084402114535, "C_CM_QAM_hard": 5.666822855799824, "C_CM_QAM_approx": 6.038924376260647}, "ser": 0.5121384297520661, "mi": 5.6695603627397055, "se": 5.6695603627397055, "duration": 165.3644630908966}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.778279410038923e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 7.245256510425924, "C_CM_QAM": 6.801132058221975, "C_CM_QAM_hard": 6.366528610889965, "C_CM_QAM_approx": 6.797269123268452}, "ser": 0.3165838068181818, "mi": 6.354988439127922, "se": 6.354988439127922, "duration": 164.45293378829956}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 8.071570822188331, "C_CM_QAM": 7.469187983769538, "C_CM_QAM_hard": 7.131560545409542, "C_CM_QAM_approx": 7.467892968002811}, "ser": 0.14145628873966942, "mi": 7.116477371285621, "se": 7.116477371285621, "duration": 165.28925943374634}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.6234132519034914e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 8.899703869482565, "C_CM_QAM": 7.867223440022807, "C_CM_QAM_hard": 7.7237003250484, "C_CM_QAM_approx": 7.874146590496989}, "ser": 0.03742413481404959, "mi": 7.704741051542495, "se": 7.704741051542495, "duration": 164.03178644180298}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 9.728863284672466, "C_CM_QAM": 7.987647087556911, "C_CM_QAM_hard": 7.965032075854088, "C_CM_QAM_approx": 7.99030554000243}, "ser": 0.004099948347107439, "mi": 7.954976930207009, "se": 7.954976930207009, "duration": 165.21933913230896}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001778279410038923, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 10.558601017973377, "C_CM_QAM": 7.99979576973808, "C_CM_QAM_hard": 7.999154294281665, "C_CM_QAM_approx": 7.999898447234678}, "ser": 0.0001049199380165379, "mi": 7.997357006994809, "se": 7.997357006994809, "duration": 165.16033291816711}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.00031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 11.388664327694785, "C_CM_QAM": 7.999999838928618, "C_CM_QAM_hard": 7.999998081263744, "C_CM_QAM_approx": 7.999999969380542}, "ser": 3.2283057851245633e-05, "mi": 7.999320632544192, "se": 7.999320632544192, "duration": 163.3542923927307}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 12.218910837836358, "C_CM_QAM": 7.9999999999994555, "C_CM_QAM_hard": 7.99999834089099, "C_CM_QAM_approx": 7.999999999999983}, "ser": 0.0020741864669421503, "mi": 7.974730953997323, "se": 7.974730953997323, "duration": 164.05031752586365}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 13.049260405648443, "C_CM_QAM": 8.000000000000105, "C_CM_QAM_hard": 7.9999982994512795, "C_CM_QAM_approx": 8.0}, "ser": 0.08271726497933884, "mi": 7.447902752733237, "se": 7.447902752733237, "duration": 164.67341446876526}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0017782794100389228, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 13.879667938595988, "C_CM_QAM": 8.000000000000213, "C_CM_QAM_hard": 7.999998337800427, "C_CM_QAM_approx": 8.0}, "ser": 0.5519595816115702, "mi": 5.284424034225395, "se": 5.284424034225395, "duration": 165.93742442131042}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 14.710108071387465, "C_CM_QAM": 8.000000000000417, "C_CM_QAM_hard": 7.999998252444839, "C_CM_QAM_approx": 8.0}, "ser": 0.9215602401859504, "mi": 2.897615268878896, "se": 2.897615268878896, "duration": 164.1799955368042}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 15.54056653757367, "C_CM_QAM": 8.000000000001025, "C_CM_QAM_hard": 7.999998168537088, "C_CM_QAM_approx": 8.0}, "ser": 0.9845283445247933, "mi": 0.9938160739877766, "se": 0.9938160739877766, "duration": 166.20205116271973}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "19.11.2021_16:04:24_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.01, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"air": {"C_Shannon": 16.37103531375072, "C_CM_QAM": 8.000000000002865, "C_CM_QAM_hard": 7.999998350273025, "C_CM_QAM_approx": 8.0}, "ser": 0.9954642303719008, "mi": 0.17571557265671345, "se": 0.17571557265671345, "duration": 163.61276388168335}]}], "orig_roll_id": -1, "orig_run_id": -1}]}

==> data/20211129101104/training_20211129101104.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aecnn.u_sam_rx;autoencoder.system.transceiver.aecnn.N_filter_rx;autoencoder.system.transceiver.aecnn.M_filter_1;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;loss;iterations;duration
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.007158768078512394;7.921435787635305;7.921435787635305;0.017704793602825862;500.0;326.5717742443085
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0001778279410038923;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.008030410640495877;7.921605209409645;7.921605209409645;0.013540706484099609;500.0;376.57764625549316
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.00031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.005915870351239673;7.932354607517263;7.932354607517263;0.028340158047251755;500.0;290.56578946113586
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.01609310433884298;7.8456303651387405;7.8456303651387405;0.06532680166702627;500.0;285.1428122520447
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.03192794421487603;7.786314508605326;7.786314508605326;0.06959331423670503;500.0;345.3506705760956
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0017782794100389228;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.2114863119834711;6.834773021839972;6.834773021839972;0.5639020312996784;500.0;275.2341284751892
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.6449025051652892;5.025108885452516;5.025108885452516;1.8695954912225963;500.0;312.3639860153198
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.8996400439049587;3.5891987581682265;3.5891987581682265;3.0094871892384334;500.0;343.464635848999
29.11.2021_10:11:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.01;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.9960533961776858;0.04257297287798778;0.04257297287798778;5.546787155540363;38.0;58.68953323364258


==> data/20211206133958/training_20211206133958.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aecnn.u_sam_rx;autoencoder.system.transceiver.aecnn.N_filter_rx;autoencoder.system.transceiver.aecnn.M_filter_1;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;loss;iterations;duration
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.013163416838842978;7.892971551374419;7.892971551374419;0.02449057906515539;500.0;425.10442781448364
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0001778279410038923;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.009006973140495866;7.908030315210858;7.908030315210858;0.04915450008640918;500.0;377.00677585601807
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.00031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.008401665805785129;7.8956349797442815;7.8956349797442815;0.016291846017407838;500.0;284.5594220161438
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.019087357954545445;7.802399122399201;7.802399122399201;0.04029638222461817;500.0;275.0825226306915
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.04811789772727273;7.652446016669506;7.652446016669506;0.1130972600055481;500.0;264.4366362094879
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0017782794100389228;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.09228919163223141;7.3732290023558384;7.3732290023558384;0.23374450095936647;500.0;266.5068242549896
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.4881279054752066;5.701806115950479;5.701806115950479;1.530328187609412;500.0;486.7218098640442
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.8996239023760331;3.098962922900638;3.098962922900638;3.316728233223371;500.0;272.1489863395691
06.12.2021_13:39:58_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.01;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;2e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.9959404054752066;0.07567669659383824;0.07567669659383824;5.547710082576337;65.0;79.56675028800964


==> data/20211214080021+20211215074837/training_20211214080021.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aecnn.u_sam_rx;autoencoder.system.transceiver.aecnn.N_filter_rx;autoencoder.system.transceiver.aecnn.M_filter_1;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;loss;iterations;duration
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.001023943;7.987565731;7.987565731;0.015299639;75;130.9176681
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.079375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.003277144;7.96099101;7.96099101;0.027003786;187;227.9312239
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.15875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.00416421;7.95999927;7.95999927;0.013058198;224;270.7404675
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.238125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.005235533;7.953950691;7.953950691;0.015939621;500;502.2012062
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.3175;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.013561321;7.874140928;7.874140928;0.047206957;500;526.0635753
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.396875;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.021042158;7.813699203;7.813699203;0.097033908;500;502.3934865
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.47625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.033824335;7.719519978;7.719519978;0.095953412;500;502.7316079
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.555625;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.049259813;7.633246113;7.633246113;0.137544967;500;505.2441037
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.635;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.080667748;7.457189299;7.457189299;0.199282525;500;492.4151158
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.714375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.096229574;7.34090727;7.34090727;0.287291529;500;503.1990314
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.79375;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.127250569;7.171912133;7.171912133;0.384166168;500;502.3533986
14.12.2021_08:00:21_UTC;11872;0.02;1.00E-06;37.88;1;1;1;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;606400;False;256;aecnn;0.003162278;50;True;True;True;;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;False;True;True;;200;True;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;;60;3;60;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;;60;3;60;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;1;55;128;;True;True;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;;True;True;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;True;True;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000;0.873125;193.55;50;True;True;True;True;100;5.90E-06;0.02;1;11872;True;500;1.00E-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.176834148;6.958970903;6.958970903;0.495639922;500;500.8302748


==> data/20211214080021+20211215074837/training_20211215074837.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aecnn.u_sam_rx;autoencoder.system.transceiver.aecnn.N_filter_rx;autoencoder.system.transceiver.aecnn.M_filter_1;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;loss;iterations;duration
15.12.2021_07:48:37_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;0.9525;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;5e-06;0.001;0.0001;supervised;True;2001;0.02;11872;0.19781839622641512;6.862911795282047;6.862911795282047;0.5569158000507416;500.0;513.8414080142975
15.12.2021_07:48:37_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.031875;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;5e-06;0.001;0.0001;supervised;True;2001;0.02;11872;0.2608079935983827;6.5769299392668525;6.5769299392668525;0.7455238315278498;500.0;496.7326452732086
15.12.2021_07:48:37_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.11125;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;5e-06;0.001;0.0001;supervised;True;2001;0.02;11872;0.3408308414757413;6.262033264498479;6.262033264498479;0.9759153934314926;500.0;511.83402919769287
15.12.2021_07:48:37_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.190625;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;5e-06;0.001;0.0001;supervised;True;2001;0.02;11872;0.42722898416442046;5.93358323339087;5.93358323339087;1.1631605254282869;500.0;510.7060549259186
15.12.2021_07:48:37_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;5e-06;0.001;0.0001;supervised;True;2001;0.02;11872;0.5160777459568734;5.549314360377746;5.549314360377746;1.4487601590753587;500.0;507.68714213371277
15.12.2021_07:48:37_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;5e-06;0.001;0.0001;supervised;True;2001;0.02;3872;0.5180300878099173;5.571871503898514;5.571871503898514;1.5098793941602227;500.0;402.812637090683


==> data/20211215145949/log.json <==
{"id": "20211215145949", "description": "Train AECNN by slowly increasing gamma (loss over iteration).", "rolls": [{"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 5.5526455010195015, "iterations": 69.0, "duration": 70.8049967288971}, {"ser": null, "mi": null, "se": null, "loss": 3.127834675125852, "iterations": 1500.0, "duration": 1338.0097901821136}, {"ser": null, "mi": null, "se": null, "loss": 2.9271413484067734, "iterations": 1000.0, "duration": 879.8308744430542}, {"ser": 0.840659745619946, "mi": 3.7559221987171405, "se": 3.7559221987171405, "loss": 2.859331813147395, "iterations": 500.0, "duration": 484.96106696128845}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 5.547967535335502, "iterations": 96.0, "duration": 96.0072169303894}, {"ser": null, "mi": null, "se": null, "loss": 5.54262713042086, "iterations": 65.0, "duration": 68.66630601882935}, {"ser": null, "mi": null, "se": null, "loss": 5.540960235484963, "iterations": 33.0, "duration": 38.26928114891052}, {"ser": 0.995261960916442, "mi": 0.06341890054923027, "se": 0.06341890054923027, "loss": 5.537634705308563, "iterations": 65.0, "duration": 119.57064509391785}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 5.534279546463197, "iterations": 65.0, "duration": 65.06028962135315}, {"ser": null, "mi": null, "se": null, "loss": 5.526928291459261, "iterations": 65.0, "duration": 66.81399154663086}, {"ser": null, "mi": null, "se": null, "loss": 5.5191750999175015, "iterations": 65.0, "duration": 65.46119499206543}, {"ser": 0.994361733490566, "mi": 0.09341016619979747, "se": 0.09341016619979747, "loss": 5.516785407266231, "iterations": 65.0, "duration": 118.71034693717957}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 5.489300545934333, "iterations": 65.0, "duration": 67.4677312374115}, {"ser": null, "mi": null, "se": null, "loss": 4.059396936336931, "iterations": 1500.0, "duration": 1270.348376274109}, {"ser": null, "mi": null, "se": null, "loss": 3.7764569483937804, "iterations": 1000.0, "duration": 850.5838899612427}, {"ser": 0.9225936025943395, "mi": 2.5271173678294225, "se": 2.5271173678294225, "loss": 3.7378255531526126, "iterations": 500.0, "duration": 500.13072657585144}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 5.543086074256829, "iterations": 93.0, "duration": 96.0916178226471}, {"ser": null, "mi": null, "se": null, "loss": 5.529842214111728, "iterations": 65.0, "duration": 66.8981921672821}, {"ser": null, "mi": null, "se": null, "loss": 5.521406930036794, "iterations": 65.0, "duration": 66.49889206886292}, {"ser": 0.9943011918800538, "mi": 0.09513156310950421, "se": 0.09513156310950421, "loss": 5.5195950111931795, "iterations": 65.0, "duration": 122.40204930305481}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 3.376781944771496, "iterations": 2000.0, "duration": 1709.9590542316437}, {"ser": null, "mi": null, "se": null, "loss": 2.9977917074339877, "iterations": 1500.0, "duration": 1347.250617980957}, {"ser": null, "mi": null, "se": null, "loss": 2.866017695661296, "iterations": 1000.0, "duration": 852.121132850647}, {"ser": 0.8314705820417789, "mi": 3.781611325587768, "se": 3.781611325587768, "loss": 2.8258918932178547, "iterations": 500.0, "duration": 511.242235660553}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.888146619686764, "iterations": 2000.0, "duration": 1778.3047513961792}, {"ser": null, "mi": null, "se": null, "loss": 2.743366707012211, "iterations": 1500.0, "duration": 1379.437492609024}, {"ser": null, "mi": null, "se": null, "loss": 2.612210904962278, "iterations": 1000.0, "duration": 878.5311877727509}, {"ser": 0.7962064100404312, "mi": 4.1259900149599655, "se": 4.1259900149599655, "loss": 2.674189784036885, "iterations": 500.0, "duration": 498.29615592956543}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.781190823094927, "iterations": 2000.0, "duration": 1747.0401456356049}, {"ser": null, "mi": null, "se": null, "loss": 2.6447169522853087, "iterations": 1500.0, "duration": 1279.9170136451721}, {"ser": null, "mi": null, "se": null, "loss": 2.526138080115337, "iterations": 1000.0, "duration": 850.9985826015472}, {"ser": 0.7807840928234501, "mi": 4.232836931765306, "se": 4.232836931765306, "loss": 2.5284324006170875, "iterations": 500.0, "duration": 492.13561391830444}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.8113766565687244, "iterations": 2000.0, "duration": 1697.5544295310974}, {"ser": null, "mi": null, "se": null, "loss": 2.549694450182108, "iterations": 1500.0, "duration": 1349.3186964988708}, {"ser": null, "mi": null, "se": null, "loss": 2.651665816989623, "iterations": 1000.0, "duration": 850.4126260280609}, {"ser": 0.7715080651954178, "mi": 4.315021205448085, "se": 4.315021205448085, "loss": 2.4376650326362475, "iterations": 500.0, "duration": 485.3006250858307}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.6521292970105708, "iterations": 2000.0, "duration": 1692.6838142871857}, {"ser": null, "mi": null, "se": null, "loss": 2.5037139668333452, "iterations": 1500.0, "duration": 1274.5579853057861}, {"ser": null, "mi": null, "se": null, "loss": 2.4282883175726044, "iterations": 1000.0, "duration": 855.722419500351}, {"ser": 0.7652564858490567, "mi": 4.362537945119673, "se": 4.362537945119673, "loss": 2.4181211275603576, "iterations": 500.0, "duration": 485.79516887664795}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.6419388726648143, "iterations": 2000.0, "duration": 1704.9499323368073}, {"ser": null, "mi": null, "se": null, "loss": 2.593520789957219, "iterations": 1500.0, "duration": 1296.4509217739105}, {"ser": null, "mi": null, "se": null, "loss": 2.3650175436041105, "iterations": 1000.0, "duration": 853.2613778114319}, {"ser": 0.754093139319407, "mi": 4.446669495593563, "se": 4.446669495593563, "loss": 2.3223831414020295, "iterations": 500.0, "duration": 492.9274916648865}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.509734506911547, "iterations": 2000.0, "duration": 1689.8397352695465}, {"ser": null, "mi": null, "se": null, "loss": 2.3987547100119553, "iterations": 1500.0, "duration": 1269.5328681468964}, {"ser": null, "mi": null, "se": null, "loss": 2.345225682931776, "iterations": 1000.0, "duration": 851.4386591911316}, {"ser": 0.7480416105121295, "mi": 4.467360552092202, "se": 4.467360552092202, "loss": 2.336224039278054, "iterations": 500.0, "duration": 485.1279320716858}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.465321493243865, "iterations": 2000.0, "duration": 1692.0619387626648}, {"ser": null, "mi": null, "se": null, "loss": 2.3912027393033424, "iterations": 1500.0, "duration": 1278.272977590561}, {"ser": null, "mi": null, "se": null, "loss": 2.2597370319480428, "iterations": 1000.0, "duration": 900.3848931789398}, {"ser": 0.7372257201819407, "mi": 4.547014899102486, "se": 4.547014899102486, "loss": 2.2484167342018826, "iterations": 500.0, "duration": 513.224969625473}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.378944024827736, "iterations": 2000.0, "duration": 1813.2773001194}, {"ser": null, "mi": null, "se": null, "loss": 2.3139659582197107, "iterations": 1500.0, "duration": 1334.1031258106232}, {"ser": null, "mi": null, "se": null, "loss": 2.305788698042721, "iterations": 1000.0, "duration": 936.3385121822357}, {"ser": 0.7300633844339622, "mi": 4.599462372498369, "se": 4.599462372498369, "loss": 2.2188309394697083, "iterations": 500.0, "duration": 516.6170725822449}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.472113550624987, "iterations": 2000.0, "duration": 1813.0733981132507}, {"ser": null, "mi": null, "se": null, "loss": 2.1983801884313445, "iterations": 1500.0, "duration": 1329.6592428684235}, {"ser": null, "mi": null, "se": null, "loss": 2.2034100575195854, "iterations": 1000.0, "duration": 883.0565054416656}, {"ser": 0.7182761960916442, "mi": 4.674559096058024, "se": 4.674559096058024, "loss": 2.1815090468817866, "iterations": 500.0, "duration": 502.39799642562866}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.261446899438177, "iterations": 2000.0, "duration": 1788.6317057609558}, {"ser": null, "mi": null, "se": null, "loss": 2.1937402872246743, "iterations": 1500.0, "duration": 1352.6337594985962}, {"ser": null, "mi": null, "se": null, "loss": 2.1666195142913143, "iterations": 1000.0, "duration": 883.2245349884033}, {"ser": 0.708805382412399, "mi": 4.72261987886753, "se": 4.72261987886753, "loss": 2.1338416722107354, "iterations": 500.0, "duration": 502.3889729976654}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 2000, "lr": 0.0002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1500, "lr": 0.0001, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 11872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 606400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 50, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 11872, "removable": true, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 11872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.265142892164759, "iterations": 2000.0, "duration": 1866.4235184192657}, {"ser": null, "mi": null, "se": null, "loss": 2.1491108672325745, "iterations": 1500.0, "duration": 1318.280635356903}, {"ser": null, "mi": null, "se": null, "loss": 2.1093358490584473, "iterations": 1000.0, "duration": 878.6926562786102}, {"ser": 0.7033750631738545, "mi": 4.763364071855964, "se": 4.763364071855964, "loss": 2.075016162584954, "iterations": 500.0, "duration": 501.30081367492676}]}, {"base": "this", "base_roll": "last", "base_run": 3, "configs": [{"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": true, "iterations": 1000, "lr": 5e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 2001, "x_tilde": 0.02, "val_size": 3872}}}, {"created": "15.12.2021_14:59:49_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 1.0, "with_adc": true, "with_channel": true, "with_clip": false, "with_dac": true, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "aecnn", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}, "aecnn": {"N_filter": 221, "N_adj": 20, "u_sam": 4, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0, "u_sam_rx": 1, "N_filter_rx": 55, "M_filter_1": 128}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 1.0}}}, "training": {"B": 3872, "removable": false, "iterations": 500, "lr": 1e-05, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": true, "val_steps": 2001, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": null, "mi": null, "se": null, "loss": 2.1715599098648037, "iterations": 1000.0, "duration": 742.1417369842529}, {"ser": 0.7130358987603306, "mi": 4.694334592742582, "se": 4.694334592742582, "loss": 2.2458091313017157, "iterations": 500.0, "duration": 311.10096526145935}]}]}

==> data/20211215145949/training_20211215145949.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aecnn.u_sam_rx;autoencoder.system.transceiver.aecnn.N_filter_rx;autoencoder.system.transceiver.aecnn.M_filter_1;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;loss;iterations;duration
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.840659745619946;3.7559221987171405;3.7559221987171405;2.859331813147395;500.0;484.96106696128845
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.995261960916442;0.06341890054923027;0.06341890054923027;5.537634705308563;65.0;119.57064509391785
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.994361733490566;0.09341016619979747;0.09341016619979747;5.516785407266231;65.0;118.71034693717957
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.9225936025943395;2.5271173678294225;2.5271173678294225;3.7378255531526126;500.0;500.13072657585144
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.9943011918800538;0.09513156310950421;0.09513156310950421;5.5195950111931795;65.0;122.40204930305481
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.8314705820417789;3.781611325587768;3.781611325587768;2.8258918932178547;500.0;511.242235660553
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7962064100404312;4.1259900149599655;4.1259900149599655;2.674189784036885;500.0;498.29615592956543
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7807840928234501;4.232836931765306;4.232836931765306;2.5284324006170875;500.0;492.13561391830444
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7715080651954178;4.315021205448085;4.315021205448085;2.4376650326362475;500.0;485.3006250858307
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7652564858490567;4.362537945119673;4.362537945119673;2.4181211275603576;500.0;485.79516887664795
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.754093139319407;4.446669495593563;4.446669495593563;2.3223831414020295;500.0;492.9274916648865
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7480416105121295;4.467360552092202;4.467360552092202;2.336224039278054;500.0;485.1279320716858
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7372257201819407;4.547014899102486;4.547014899102486;2.2484167342018826;500.0;513.224969625473
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7300633844339622;4.599462372498369;4.599462372498369;2.2188309394697083;500.0;516.6170725822449
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7182761960916442;4.674559096058024;4.674559096058024;2.1815090468817866;500.0;502.39799642562866
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.708805382412399;4.72261987886753;4.72261987886753;2.1338416722107354;500.0;502.3889729976654
15.12.2021_14:59:49_UTC;11872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;606400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;50;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;11872;True;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;11872;0.7033750631738545;4.763364071855964;4.763364071855964;2.075016162584954;500.0;501.30081367492676
15.12.2021_14:59:49_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;1.0;True;True;False;True;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;aecnn;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;221;20;4;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;1;55;128;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;1.0;3872;False;500;1e-05;0.001;0.0001;supervised;True;2001;0.02;3872;0.7130358987603306;4.694334592742582;4.694334592742582;2.2458091313017157;500.0;311.10096526145935


==> data/20211217095804/evaluation_20211217095804.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;duration
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.9148534349173554;3.073698455734009;0.6147396911468018;93.49568319320679
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.7782794100389227e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.8659688145661157;3.722958962172399;0.7445917924344798;87.55974698066711
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.7890302169421488;4.384561107136918;0.8769122214273836;84.9213809967041
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.623413251903491e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.6691390108471075;5.037299890885949;1.0074599781771898;88.08972716331482
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.5107421875;5.671253000815499;1.1342506001630999;86.1945424079895
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.778279410038923e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.3141060821280992;6.35806051533546;1.271612103067092;85.91476058959961
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.1379212939049587;7.1231166250464355;1.424623325009287;86.35823774337769
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.6234132519034914e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.03473657024793389;7.711552517748133;1.5423105035496267;85.0477466583252
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.00306689049586778;7.962556217728762;1.5925112435457525;83.96529221534729
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001778279410038923;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.00011299070247935972;7.99896233228767;1.599792466457534;85.41075730323792
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.00031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999490306577549;1.5998980613155098;85.09551191329956
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999577402136323;1.5999154804272646;86.35487580299377
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999480812784611;1.5998961625569224;86.09352612495422
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0017782794100389228;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999510171068382;1.5999020342136763;85.79897665977478
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0010411286157024913;7.984849638351269;1.5969699276702538;84.6635525226593
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.06248385847107438;7.525362178798376;1.5050724357596752;86.85251879692078
17.12.2021_09:58:04_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.01;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;200;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.5322830578512396;5.047961812989467;1.0095923625978933;86.47520184516907


==> data/20211217095804/log.json <==
{"id": "20211217095804", "description": "Evaluate classic system over C_ADN over different input powers.", "rolls": [], "evaluations": [{"id": "20211217095804", "description": "Evaluation", "rolls": [{"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.9148534349173554, "mi": 3.073698455734009, "se": 0.6147396911468018, "duration": 93.49568319320679}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.7782794100389227e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.8659688145661157, "mi": 3.722958962172399, "se": 0.7445917924344798, "duration": 87.55974698066711}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.7890302169421488, "mi": 4.384561107136918, "se": 0.8769122214273836, "duration": 84.9213809967041}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.623413251903491e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.6691390108471075, "mi": 5.037299890885949, "se": 1.0074599781771898, "duration": 88.08972716331482}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.5107421875, "mi": 5.671253000815499, "se": 1.1342506001630999, "duration": 86.1945424079895}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.778279410038923e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.3141060821280992, "mi": 6.35806051533546, "se": 1.271612103067092, "duration": 85.91476058959961}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.1379212939049587, "mi": 7.1231166250464355, "se": 1.424623325009287, "duration": 86.35823774337769}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.6234132519034914e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.03473657024793389, "mi": 7.711552517748133, "se": 1.5423105035496267, "duration": 85.0477466583252}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.00306689049586778, "mi": 7.962556217728762, "se": 1.5925112435457525, "duration": 83.96529221534729}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001778279410038923, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.00011299070247935972, "mi": 7.99896233228767, "se": 1.599792466457534, "duration": 85.41075730323792}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.00031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999490306577549, "se": 1.5998980613155098, "duration": 85.09551191329956}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999577402136323, "se": 1.5999154804272646, "duration": 86.35487580299377}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999480812784611, "se": 1.5998961625569224, "duration": 86.09352612495422}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0017782794100389228, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999510171068382, "se": 1.5999020342136763, "duration": 85.79897665977478}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0010411286157024913, "mi": 7.984849638351269, "se": 1.5969699276702538, "duration": 84.6635525226593}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.06248385847107438, "mi": 7.525362178798376, "se": 1.5050724357596752, "duration": 86.85251879692078}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_09:58:04_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.01, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 200, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.5322830578512396, "mi": 5.047961812989467, "se": 1.0095923625978933, "duration": 86.47520184516907}]}], "orig_roll_id": -1, "orig_run_id": -1}]}

==> data/20211217103444/evaluation_20211217103444.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;duration
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.9162496771694215;3.0725865290639405;0.6145173058127881;189.04853200912476
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.7782794100389227e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.8663884943181819;3.7258776369664357;0.7451755273932872;180.76547861099243
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.7874402763429753;4.383494302870247;0.8766988605740493;183.204270362854
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.623413251903491e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.6709065082644627;5.035706038981898;1.0071412077963795;183.23787784576416
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.5090715392561984;5.674520513092659;1.1349041026185318;177.59953498840332
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.778279410038923e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.31737474173553715;6.366767944680403;1.2733535889360805;162.90406322479248
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.13823605371900827;7.125623421267285;1.425124684253457;161.56408309936523
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.6234132519034914e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.034817277892561976;7.716833638448318;1.5433667276896634;159.11387753486633
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.003793259297520654;7.962860553965356;1.5925721107930713;158.82552027702332
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001778279410038923;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;5.649535123967639e-05;7.998729788409031;1.5997459576818063;163.93154048919678
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.00031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999580337225369;1.5999160674450739;162.2442421913147
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999506882392761;1.5999013764785521;157.7214810848236
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999556978650199;1.59991139573004;145.4917187690735
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0017782794100389228;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999508622334797;1.5999017244669593;145.3385968208313
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;8.070764462811408e-06;7.99938016605429;1.599876033210858;145.8150019645691
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.004995803202479342;7.949836095494165;1.589967219098833;144.87279319763184
17.12.2021_10:34:44_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.01;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;400;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;400;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.11778473657024793;7.154432484689401;1.4308864969378803;143.2959635257721


==> data/20211217103444/log.json <==
{"id": "20211217103444", "description": "Evaluate classic system over C_ADN over different input powers.", "rolls": [], "evaluations": [{"id": "20211217103444", "description": "Evaluation", "rolls": [{"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.9162496771694215, "mi": 3.0725865290639405, "se": 0.6145173058127881, "duration": 189.04853200912476}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.7782794100389227e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.8663884943181819, "mi": 3.7258776369664357, "se": 0.7451755273932872, "duration": 180.76547861099243}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.7874402763429753, "mi": 4.383494302870247, "se": 0.8766988605740493, "duration": 183.204270362854}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.623413251903491e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.6709065082644627, "mi": 5.035706038981898, "se": 1.0071412077963795, "duration": 183.23787784576416}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.5090715392561984, "mi": 5.674520513092659, "se": 1.1349041026185318, "duration": 177.59953498840332}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.778279410038923e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.31737474173553715, "mi": 6.366767944680403, "se": 1.2733535889360805, "duration": 162.90406322479248}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.13823605371900827, "mi": 7.125623421267285, "se": 1.425124684253457, "duration": 161.56408309936523}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.6234132519034914e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.034817277892561976, "mi": 7.716833638448318, "se": 1.5433667276896634, "duration": 159.11387753486633}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.003793259297520654, "mi": 7.962860553965356, "se": 1.5925721107930713, "duration": 158.82552027702332}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001778279410038923, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 5.649535123967639e-05, "mi": 7.998729788409031, "se": 1.5997459576818063, "duration": 163.93154048919678}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.00031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999580337225369, "se": 1.5999160674450739, "duration": 162.2442421913147}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999506882392761, "se": 1.5999013764785521, "duration": 157.7214810848236}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999556978650199, "se": 1.59991139573004, "duration": 145.4917187690735}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0017782794100389228, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999508622334797, "se": 1.5999017244669593, "duration": 145.3385968208313}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 8.070764462811408e-06, "mi": 7.99938016605429, "se": 1.599876033210858, "duration": 145.8150019645691}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.004995803202479342, "mi": 7.949836095494165, "se": 1.589967219098833, "duration": 144.87279319763184}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_10:34:44_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.01, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 400, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 400, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.11778473657024793, "mi": 7.154432484689401, "se": 1.4308864969378803, "duration": 143.2959635257721}]}], "orig_roll_id": -1, "orig_run_id": -1}]}

==> data/20211217114913/evaluation_20211217114913.csv <==
created;autoencoder.system.B_eval;autoencoder.system.channel.B_w;autoencoder.system.channel.P_max;autoencoder.system.channel.SNR_dB;autoencoder.system.channel.u;autoencoder.system.channel.u_adc;autoencoder.system.channel.u_dac;autoencoder.system.channel.with_adc;autoencoder.system.channel.with_channel;autoencoder.system.channel.with_clip;autoencoder.system.channel.with_dac;autoencoder.system.channel.with_fiber;autoencoder.system.channel.with_noise;autoencoder.system.channel.with_sam;autoencoder.system.channel.with_stop_gradient;autoencoder.system.channel.fiber.alpha;autoencoder.system.channel.fiber.beta_2;autoencoder.system.channel.fiber.B_w_N;autoencoder.system.channel.fiber.l;autoencoder.system.channel.fiber.gamma;autoencoder.system.channel.fiber.nu;autoencoder.system.channel.fiber.N_SSFM;autoencoder.system.channel.fiber.with_amp;autoencoder.system.channel.fiber.with_att;autoencoder.system.channel.fiber.with_disp;autoencoder.system.channel.fiber.with_nl;autoencoder.system.channel.fiber.zero_length;autoencoder.system.channel.fiber.rho_N;autoencoder.system.channel.T_tot;autoencoder.system.transceiver.bitwise;autoencoder.system.transceiver.M;autoencoder.system.transceiver.transceiver;autoencoder.system.transceiver.P_norm;autoencoder.system.transceiver.T;autoencoder.system.transceiver.with_norm;autoencoder.system.transceiver.classicfirrx.with_cd_comp;autoencoder.system.transceiver.classicfirrx.with_knl_comp;autoencoder.system.transceiver.classicfirrx.constellation;autoencoder.system.transceiver.classicfirrx.alpha;autoencoder.system.transceiver.classicfirrx.beta_2;autoencoder.system.transceiver.classicfirrx.B_w_N;autoencoder.system.transceiver.classicfirrx.l;autoencoder.system.transceiver.classicfirrx.gamma;autoencoder.system.transceiver.classicfirrx.nu;autoencoder.system.transceiver.classicfirrx.N_SSFM;autoencoder.system.transceiver.classicfirrx.with_amp;autoencoder.system.transceiver.classicfirrx.with_att;autoencoder.system.transceiver.classicfirrx.with_disp;autoencoder.system.transceiver.classicfirrx.with_nl;autoencoder.system.transceiver.classicfirrx.zero_length;autoencoder.system.transceiver.classicfirrx.rho_N;autoencoder.system.transceiver.classicfirrx.B_w;autoencoder.system.transceiver.classicdbprx.sampled;autoencoder.system.transceiver.classicdbprx.with_cd_comp;autoencoder.system.transceiver.classicdbprx.with_knl_comp;autoencoder.system.transceiver.classicdbprx.constellation;autoencoder.system.transceiver.classicdbprx.N_DBP;autoencoder.system.transceiver.classicdbprx.alpha;autoencoder.system.transceiver.classicdbprx.beta_2;autoencoder.system.transceiver.classicdbprx.B_w_N;autoencoder.system.transceiver.classicdbprx.l;autoencoder.system.transceiver.classicdbprx.gamma;autoencoder.system.transceiver.classicdbprx.nu;autoencoder.system.transceiver.classicdbprx.N_SSFM;autoencoder.system.transceiver.classicdbprx.with_amp;autoencoder.system.transceiver.classicdbprx.with_att;autoencoder.system.transceiver.classicdbprx.with_disp;autoencoder.system.transceiver.classicdbprx.with_nl;autoencoder.system.transceiver.classicdbprx.zero_length;autoencoder.system.transceiver.classicdbprx.rho_N;autoencoder.system.transceiver.classicdbprx.B_w;autoencoder.system.transceiver.classicdbptx.with_cd_comp;autoencoder.system.transceiver.classicdbptx.with_knl_comp;autoencoder.system.transceiver.classicdbptx.constellation;autoencoder.system.transceiver.classicdbptx.N_DBP;autoencoder.system.transceiver.classicdbptx.with_dbp_norm;autoencoder.system.transceiver.classicdbptx.alpha;autoencoder.system.transceiver.classicdbptx.beta_2;autoencoder.system.transceiver.classicdbptx.B_w_N;autoencoder.system.transceiver.classicdbptx.l;autoencoder.system.transceiver.classicdbptx.gamma;autoencoder.system.transceiver.classicdbptx.nu;autoencoder.system.transceiver.classicdbptx.N_SSFM;autoencoder.system.transceiver.classicdbptx.with_amp;autoencoder.system.transceiver.classicdbptx.with_att;autoencoder.system.transceiver.classicdbptx.with_disp;autoencoder.system.transceiver.classicdbptx.with_nl;autoencoder.system.transceiver.classicdbptx.zero_length;autoencoder.system.transceiver.classicdbptx.rho_N;autoencoder.system.transceiver.classicdbptx.B_w;autoencoder.system.transceiver.classicdbptx.u_dac;autoencoder.system.transceiver.classicdbptrx.sampled;autoencoder.system.transceiver.classicdbptrx.with_cd_comp;autoencoder.system.transceiver.classicdbptrx.with_knl_comp;autoencoder.system.transceiver.classicdbptrx.constellation;autoencoder.system.transceiver.classicdbptrx.N_DBP;autoencoder.system.transceiver.classicdbptrx.with_dbp_norm;autoencoder.system.transceiver.classicdbptrx.alpha;autoencoder.system.transceiver.classicdbptrx.beta_2;autoencoder.system.transceiver.classicdbptrx.B_w_N;autoencoder.system.transceiver.classicdbptrx.l;autoencoder.system.transceiver.classicdbptrx.gamma;autoencoder.system.transceiver.classicdbptrx.nu;autoencoder.system.transceiver.classicdbptrx.N_SSFM;autoencoder.system.transceiver.classicdbptrx.with_amp;autoencoder.system.transceiver.classicdbptrx.with_att;autoencoder.system.transceiver.classicdbptrx.with_disp;autoencoder.system.transceiver.classicdbptrx.with_nl;autoencoder.system.transceiver.classicdbptrx.zero_length;autoencoder.system.transceiver.classicdbptrx.rho_N;autoencoder.system.transceiver.classicdbptrx.B_w;autoencoder.system.transceiver.classicdbptrx.u_dac;autoencoder.system.transceiver.classicdbptrx.u_adc;autoencoder.system.transceiver.classicvolterrarx.constellation;autoencoder.system.transceiver.classicvolterrarx.N_oh;autoencoder.system.transceiver.classicvolterrarx.N;autoencoder.system.transceiver.classicvolterrarx.N_block;autoencoder.system.transceiver.classicvolterrarx.alpha;autoencoder.system.transceiver.classicvolterrarx.beta_2;autoencoder.system.transceiver.classicvolterrarx.B_w_N;autoencoder.system.transceiver.classicvolterrarx.l;autoencoder.system.transceiver.classicvolterrarx.gamma;autoencoder.system.transceiver.classicvolterrarx.nu;autoencoder.system.transceiver.classicvolterrarx.N_SSFM;autoencoder.system.transceiver.classicvolterrarx.with_amp;autoencoder.system.transceiver.classicvolterrarx.with_att;autoencoder.system.transceiver.classicvolterrarx.with_disp;autoencoder.system.transceiver.classicvolterrarx.with_nl;autoencoder.system.transceiver.classicvolterrarx.zero_length;autoencoder.system.transceiver.classicvolterrarx.rho_N;autoencoder.system.transceiver.classicvolterrarx.B_w;autoencoder.system.transceiver.classicvolterrarx.u_dac;autoencoder.system.transceiver.aevolterrarx.constellation;autoencoder.system.transceiver.aevolterrarx.N_oh;autoencoder.system.transceiver.aevolterrarx.N;autoencoder.system.transceiver.aevolterrarx.N_block;autoencoder.system.transceiver.aevolterrarx.alpha;autoencoder.system.transceiver.aevolterrarx.beta_2;autoencoder.system.transceiver.aevolterrarx.B_w_N;autoencoder.system.transceiver.aevolterrarx.l;autoencoder.system.transceiver.aevolterrarx.gamma;autoencoder.system.transceiver.aevolterrarx.nu;autoencoder.system.transceiver.aevolterrarx.N_SSFM;autoencoder.system.transceiver.aevolterrarx.with_amp;autoencoder.system.transceiver.aevolterrarx.with_att;autoencoder.system.transceiver.aevolterrarx.with_disp;autoencoder.system.transceiver.aevolterrarx.with_nl;autoencoder.system.transceiver.aevolterrarx.zero_length;autoencoder.system.transceiver.aevolterrarx.rho_N;autoencoder.system.transceiver.aevolterrarx.B_w;autoencoder.system.transceiver.aectvolterra.N_oh;autoencoder.system.transceiver.aectvolterra.N;autoencoder.system.transceiver.aectvolterra.N_block;autoencoder.system.transceiver.aectvolterra.N_adj;autoencoder.system.transceiver.aectvolterra.W_trainable;autoencoder.system.transceiver.aectvolterra.H_1_trainable;autoencoder.system.transceiver.aectvolterra.H_3_trainable;autoencoder.system.transceiver.aectvolterra.alpha;autoencoder.system.transceiver.aectvolterra.beta_2;autoencoder.system.transceiver.aectvolterra.B_w_N;autoencoder.system.transceiver.aectvolterra.l;autoencoder.system.transceiver.aectvolterra.gamma;autoencoder.system.transceiver.aectvolterra.nu;autoencoder.system.transceiver.aectvolterra.N_SSFM;autoencoder.system.transceiver.aectvolterra.with_amp;autoencoder.system.transceiver.aectvolterra.with_att;autoencoder.system.transceiver.aectvolterra.with_disp;autoencoder.system.transceiver.aectvolterra.with_nl;autoencoder.system.transceiver.aectvolterra.zero_length;autoencoder.system.transceiver.aectvolterra.rho_N;autoencoder.system.transceiver.aectvolterra.B_w;autoencoder.system.transceiver.aectnnfde.N_oh;autoencoder.system.transceiver.aectnnfde.N_block;autoencoder.system.transceiver.aectnnfde.N_adj;autoencoder.system.transceiver.aectnnfde.u_sam;autoencoder.system.transceiver.aectnnfde.nonlinear;autoencoder.system.transceiver.aectnnfde.alpha;autoencoder.system.transceiver.aectnnfde.beta_2;autoencoder.system.transceiver.aectnnfde.B_w_N;autoencoder.system.transceiver.aectnnfde.l;autoencoder.system.transceiver.aectnnfde.gamma;autoencoder.system.transceiver.aectnnfde.nu;autoencoder.system.transceiver.aectnnfde.N_SSFM;autoencoder.system.transceiver.aectnnfde.with_amp;autoencoder.system.transceiver.aectnnfde.with_att;autoencoder.system.transceiver.aectnnfde.with_disp;autoencoder.system.transceiver.aectnnfde.with_nl;autoencoder.system.transceiver.aectnnfde.zero_length;autoencoder.system.transceiver.aectnnfde.rho_N;autoencoder.system.transceiver.aectnnfde.B_w;autoencoder.system.transceiver.aectnnfde.u_dac;autoencoder.system.transceiver.aecnn.N_filter;autoencoder.system.transceiver.aecnn.N_adj;autoencoder.system.transceiver.aecnn.u_sam;autoencoder.system.transceiver.aecnn.nonlinear;autoencoder.system.transceiver.aecnn.H;autoencoder.system.transceiver.aecnn.constellation;autoencoder.system.transceiver.aecnn.W_trainable;autoencoder.system.transceiver.aecnn.h_trainable;autoencoder.system.transceiver.aecnn.tx;autoencoder.system.transceiver.aecnn.rx;autoencoder.system.transceiver.aecnn.alpha;autoencoder.system.transceiver.aecnn.beta_2;autoencoder.system.transceiver.aecnn.B_w_N;autoencoder.system.transceiver.aecnn.l;autoencoder.system.transceiver.aecnn.gamma;autoencoder.system.transceiver.aecnn.nu;autoencoder.system.transceiver.aecnn.N_SSFM;autoencoder.system.transceiver.aecnn.with_amp;autoencoder.system.transceiver.aecnn.with_att;autoencoder.system.transceiver.aecnn.with_disp;autoencoder.system.transceiver.aecnn.with_nl;autoencoder.system.transceiver.aecnn.zero_length;autoencoder.system.transceiver.aecnn.rho_N;autoencoder.system.transceiver.aecnn.B_w;autoencoder.system.transceiver.aecnn.u_dac;autoencoder.system.transceiver.aefirrx.constellation;autoencoder.system.transceiver.aefirrx.with_cd_comp;autoencoder.system.transceiver.aefirrx.with_knl_comp;autoencoder.system.transceiver.aefirrx.alpha;autoencoder.system.transceiver.aefirrx.beta_2;autoencoder.system.transceiver.aefirrx.B_w_N;autoencoder.system.transceiver.aefirrx.l;autoencoder.system.transceiver.aefirrx.gamma;autoencoder.system.transceiver.aefirrx.nu;autoencoder.system.transceiver.aefirrx.N_SSFM;autoencoder.system.transceiver.aefirrx.with_amp;autoencoder.system.transceiver.aefirrx.with_att;autoencoder.system.transceiver.aefirrx.with_disp;autoencoder.system.transceiver.aefirrx.with_nl;autoencoder.system.transceiver.aefirrx.zero_length;autoencoder.system.transceiver.aefirrx.rho_N;autoencoder.system.transceiver.aefirrx.B_w;autoencoder.system.transceiver.aefirtrx.constellation;autoencoder.system.transceiver.aefirtrx.with_cd_comp;autoencoder.system.transceiver.aefirtrx.with_knl_comp;autoencoder.system.transceiver.aefirtrx.alpha;autoencoder.system.transceiver.aefirtrx.beta_2;autoencoder.system.transceiver.aefirtrx.B_w_N;autoencoder.system.transceiver.aefirtrx.l;autoencoder.system.transceiver.aefirtrx.gamma;autoencoder.system.transceiver.aefirtrx.nu;autoencoder.system.transceiver.aefirtrx.N_SSFM;autoencoder.system.transceiver.aefirtrx.with_amp;autoencoder.system.transceiver.aefirtrx.with_att;autoencoder.system.transceiver.aefirtrx.with_disp;autoencoder.system.transceiver.aefirtrx.with_nl;autoencoder.system.transceiver.aefirtrx.zero_length;autoencoder.system.transceiver.aefirtrx.rho_N;autoencoder.system.transceiver.aefirtrx.B_w;autoencoder.system.transceiver.aefirtrxw.with_cd_comp;autoencoder.system.transceiver.aefirtrxw.with_knl_comp;autoencoder.system.transceiver.aefirtrxw.alpha;autoencoder.system.transceiver.aefirtrxw.beta_2;autoencoder.system.transceiver.aefirtrxw.B_w_N;autoencoder.system.transceiver.aefirtrxw.l;autoencoder.system.transceiver.aefirtrxw.gamma;autoencoder.system.transceiver.aefirtrxw.nu;autoencoder.system.transceiver.aefirtrxw.N_SSFM;autoencoder.system.transceiver.aefirtrxw.with_amp;autoencoder.system.transceiver.aefirtrxw.with_att;autoencoder.system.transceiver.aefirtrxw.with_disp;autoencoder.system.transceiver.aefirtrxw.with_nl;autoencoder.system.transceiver.aefirtrxw.zero_length;autoencoder.system.transceiver.aefirtrxw.rho_N;autoencoder.system.transceiver.aefirtrxw.B_w;autoencoder.system.transceiver.aedbprx.constellation;autoencoder.system.transceiver.aedbprx.N_oh_1;autoencoder.system.transceiver.aedbprx.N_oh_3;autoencoder.system.transceiver.aedbprx.N;autoencoder.system.transceiver.aedbprx.N_block_1;autoencoder.system.transceiver.aedbprx.N_block_3;autoencoder.system.transceiver.aedbprx.N_adj;autoencoder.system.transceiver.aedbprx.W_trainable;autoencoder.system.transceiver.aedbprx.H_1_trainable;autoencoder.system.transceiver.aedbprx.H_3_trainable;autoencoder.system.transceiver.aedbprx.RX_trainable;autoencoder.system.transceiver.aedbprx.sampled;autoencoder.system.transceiver.aedbprx.with_cd_comp;autoencoder.system.transceiver.aedbprx.with_knl_comp;autoencoder.system.transceiver.aedbprx.N_DBP;autoencoder.system.transceiver.aedbprx.alpha;autoencoder.system.transceiver.aedbprx.beta_2;autoencoder.system.transceiver.aedbprx.B_w_N;autoencoder.system.transceiver.aedbprx.l;autoencoder.system.transceiver.aedbprx.gamma;autoencoder.system.transceiver.aedbprx.nu;autoencoder.system.transceiver.aedbprx.N_SSFM;autoencoder.system.transceiver.aedbprx.with_amp;autoencoder.system.transceiver.aedbprx.with_att;autoencoder.system.transceiver.aedbprx.with_disp;autoencoder.system.transceiver.aedbprx.with_nl;autoencoder.system.transceiver.aedbprx.zero_length;autoencoder.system.transceiver.aedbprx.rho_N;autoencoder.system.transceiver.aedbprx.B_w;autoencoder.system.transceiver.aect.H;autoencoder.system.transceiver.aect.constellation;autoencoder.system.transceiver.aect.W_trainable;autoencoder.system.transceiver.aect.h_trainable;autoencoder.system.transceiver.aect.alpha;autoencoder.system.transceiver.aect.beta_2;autoencoder.system.transceiver.aect.B_w_N;autoencoder.system.transceiver.aect.l;autoencoder.system.transceiver.aect.gamma;autoencoder.system.transceiver.aect.nu;autoencoder.system.transceiver.aect.N_SSFM;autoencoder.system.transceiver.aect.with_amp;autoencoder.system.transceiver.aect.with_att;autoencoder.system.transceiver.aect.with_disp;autoencoder.system.transceiver.aect.with_nl;autoencoder.system.transceiver.aect.zero_length;autoencoder.system.transceiver.aect.rho_N;autoencoder.system.transceiver.aect.B_w;autoencoder.system.transceiver.aect.u_dac;autoencoder.training.B;autoencoder.training.removable;autoencoder.training.iterations;autoencoder.training.lr;autoencoder.training.min_dloss;autoencoder.training.min_ddloss;autoencoder.training.mode;autoencoder.training.test;autoencoder.training.val_steps;autoencoder.training.x_tilde;autoencoder.training.val_size;ser;mi;se;duration
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.9152246900826446;3.0734801900575075;0.6146960380115015;217.78484916687012
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.7782794100389227e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.865573347107438;3.7233818717712808;0.7446763743542562;206.48819613456726
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.7867381198347108;4.387882653254064;0.8775765306508128;210.7536177635193
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.623413251903491e-06;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.67259329803719;5.038038996035134;1.0076077992070267;210.01151061058044
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.5073766787190083;5.671318353164457;1.1342636706328915;207.7019546031952
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;1.778279410038923e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.317043840392562;6.36834364719436;1.273668729438872;211.03355932235718
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;3.162277660168379e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.13732405733471073;7.1272322924909695;1.4254464584981938;202.9097752571106
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;5.6234132519034914e-05;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.03459129648760331;7.716404372494207;1.5432808744988413;217.17522144317627
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.00340586260330579;7.964221365177405;1.592844273035481;217.4917528629303
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0001778279410038923;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;4.842458677686845e-05;7.998487007877145;1.599697401575429;217.17123556137085
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.00031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999526297746916;1.5999052595493832;209.62116622924805
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.99953263602708;1.599906527205416;209.10435914993286
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.001;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999558114641629;1.599911622928326;212.36484003067017
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0017782794100389228;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999511927286273;1.5999023854572545;222.78138732910156
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.0031622776601683794;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0;7.999506059184171;1.599901211836834;210.8902792930603
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.005623413251903491;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.0012913223140495825;7.987371435367281;1.5974742870734562;204.58715391159058
17.12.2021_11:49:13_UTC;3872;0.02;1e-06;37.879999999999995;1;1.0;5.0;False;True;False;False;True;False;False;False;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;206400;False;256;classicdbptrx;0.01;50;True;True;True;;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;True;;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;;200;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;False;True;True;;600;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;1.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;60;3;60;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;3;60;20;True;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;60;60;20;2;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;60;20;1;True;20;;True;True;CNN;CNN;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;;60;60;3;60;60;20;True;True;True;True;False;True;True;200;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;20;;True;True;0.046;-21.67;0.03125;1000.0;1.27;193.55;600;True;True;True;True;100;5.899326580000001e-06;0.02;5.0;3872;False;10;0.002;0.001;0.0001;supervised;False;250;0.02;3872;0.04388074638429752;7.677475499145023;1.5354950998290047;209.0704824924469


==> data/20211217114913/log.json <==
{"id": "20211217114913", "description": "Evaluate classic system over C_ADN over different input powers.", "rolls": [], "evaluations": [{"id": "20211217114913", "description": "Evaluation", "rolls": [{"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.9152246900826446, "mi": 3.0734801900575075, "se": 0.6146960380115015, "duration": 217.78484916687012}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.7782794100389227e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.865573347107438, "mi": 3.7233818717712808, "se": 0.7446763743542562, "duration": 206.48819613456726}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.7867381198347108, "mi": 4.387882653254064, "se": 0.8775765306508128, "duration": 210.7536177635193}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.623413251903491e-06, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.67259329803719, "mi": 5.038038996035134, "se": 1.0076077992070267, "duration": 210.01151061058044}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.5073766787190083, "mi": 5.671318353164457, "se": 1.1342636706328915, "duration": 207.7019546031952}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 1.778279410038923e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.317043840392562, "mi": 6.36834364719436, "se": 1.273668729438872, "duration": 211.03355932235718}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 3.162277660168379e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.13732405733471073, "mi": 7.1272322924909695, "se": 1.4254464584981938, "duration": 202.9097752571106}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 5.6234132519034914e-05, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.03459129648760331, "mi": 7.716404372494207, "se": 1.5432808744988413, "duration": 217.17522144317627}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.00340586260330579, "mi": 7.964221365177405, "se": 1.592844273035481, "duration": 217.4917528629303}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0001778279410038923, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 4.842458677686845e-05, "mi": 7.998487007877145, "se": 1.599697401575429, "duration": 217.17123556137085}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.00031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999526297746916, "se": 1.5999052595493832, "duration": 209.62116622924805}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.99953263602708, "se": 1.599906527205416, "duration": 209.10435914993286}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.001, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999558114641629, "se": 1.599911622928326, "duration": 212.36484003067017}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0017782794100389228, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999511927286273, "se": 1.5999023854572545, "duration": 222.78138732910156}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.0031622776601683794, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0, "mi": 7.999506059184171, "se": 1.599901211836834, "duration": 210.8902792930603}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.005623413251903491, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.0012913223140495825, "mi": 7.987371435367281, "se": 1.5974742870734562, "duration": 204.58715391159058}]}, {"base": null, "base_roll": null, "base_run": null, "configs": [{"created": "17.12.2021_11:49:13_UTC", "autoencoder": {"system": {"B_eval": 3872, "channel": {"B_w": 0.02, "P_max": 1e-06, "SNR_dB": 37.879999999999995, "u": 1, "u_adc": 1.0, "u_dac": 5.0, "with_adc": false, "with_channel": true, "with_clip": false, "with_dac": false, "with_fiber": true, "with_noise": false, "with_sam": false, "with_stop_gradient": false, "fiber": {"alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06}, "T_tot": 206400}, "transceiver": {"bitwise": false, "M": 256, "transceiver": "classicdbptrx", "P_norm": 0.01, "T": 50, "with_norm": true, "classicfirrx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbprx": {"sampled": true, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "classicdbptx": {"with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 200, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "classicdbptrx": {"sampled": false, "with_cd_comp": true, "with_knl_comp": true, "constellation": null, "N_DBP": 600, "with_dbp_norm": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0, "u_adc": 1.0}, "classicvolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aevolterrarx": {"constellation": null, "N_oh": 60, "N": 3, "N_block": 60, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectvolterra": {"N_oh": 60, "N": 3, "N_block": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aectnnfde": {"N_oh": 60, "N_block": 60, "N_adj": 20, "u_sam": 2, "nonlinear": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aecnn": {"N_filter": 60, "N_adj": 20, "u_sam": 1, "nonlinear": true, "H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "tx": "CNN", "rx": "CNN", "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}, "aefirrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrx": {"constellation": null, "with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aefirtrxw": {"with_cd_comp": true, "with_knl_comp": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aedbprx": {"constellation": null, "N_oh_1": 60, "N_oh_3": 60, "N": 3, "N_block_1": 60, "N_block_3": 60, "N_adj": 20, "W_trainable": true, "H_1_trainable": true, "H_3_trainable": true, "RX_trainable": true, "sampled": false, "with_cd_comp": true, "with_knl_comp": true, "N_DBP": 200, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02}, "aect": {"H": 20, "constellation": null, "W_trainable": true, "h_trainable": true, "alpha": 0.046, "beta_2": -21.67, "B_w_N": 0.03125, "l": 1000.0, "gamma": 1.27, "nu": 193.55, "N_SSFM": 600, "with_amp": true, "with_att": true, "with_disp": true, "with_nl": true, "zero_length": 100, "rho_N": 5.899326580000001e-06, "B_w": 0.02, "u_dac": 5.0}}}, "training": {"B": 3872, "removable": false, "iterations": 10, "lr": 0.002, "min_dloss": 0.001, "min_ddloss": 0.0001, "mode": "supervised", "test": false, "val_steps": 250, "x_tilde": 0.02, "val_size": 3872}}}], "results": [{"ser": 0.04388074638429752, "mi": 7.677475499145023, "se": 1.5354950998290047, "duration": 209.0704824924469}]}], "orig_roll_id": -1, "orig_run_id": -1}]}
